On Path-Complete Lyapunov Functions: Geometry and Comparison

We study optimization-based criteria for the stability of switching systems, known as Path-Complete Lyapunov Functions, and ask the question "can we decide algorithmically when a criterion is less conservative than another". Our contribution is twofold. First, we show that a Path-Complete Lyapunov Function, which is a multiple Lyapunov function by nature, can always be expressed as a common Lyapunov function taking the form of a combination of minima and maxima of the elementary functions that compose it. Geometrically, our results provide for each Path-Complete criterion an implied invariant set. Second, we provide a linear programming criterion allowing to compare the conservativeness of two arbitrary given Path-Complete Lyapunov functions.

==> images/edge.tikz <==

\begin{tikzpicture}[->,>=stealth',shorten >=1pt,auto,node distance=2cm,
                    semithick, scale = 1]
 
  \node[state] (Vi)                           {$p$};
  \node[state] (Vj)     [right of = Vi]       {$q$};
  \path (Vi)edge [bend left]             node {$w = \sigma_1\ldots\sigma_k$} (Vj);
\end{tikzpicture}



==> images/newInvariance1.eps_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'newInvariance1.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{134.21080989bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89885589)%
    \put(0,0){\includegraphics[width=\unitlength]{newInvariance1.eps}}%
    \put(0.373008,0.79522239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_1$}}}%
    \put(0.70723811,0.41539943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X_2$}}}%
    \put(-0.00270846,0.83945533){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2X_1$}}}%
    \put(0.64830862,0.66570376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2X_2$}}}%
    \put(0.3708136,0.24675526){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X^*$}}}%
    \put(0.11412173,0.15015812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$A_2X^*$}}}%
  \end{picture}%
\endgroup%


==> images/teel.tikz <==
\begin{tikzpicture}[->,>=stealth',shorten >=1pt,auto,node distance=2cm,
                    semithick, scale = 1, transform shape ]
 \node[state] (v1)                          {$V_1$};
 \node[state] (v2)     [right of = v1]      {$V_2$};
  \path (v1) edge [loop left] node {$2$} (v1)
			 edge  node {$2$} (v2)
  		(v2) edge [loop right] node {$1$} (v2)
  		;
\end{tikzpicture}




